Tree-Based Adaptive Model Learning

We extend the Kearns-Vazirani learning algorithm to be able to handle systems that change over time. We present a new learning algorithm that can reuse and update previously learned behavior, implement it in the LearnLib library, and evaluate it on large examples, to which we make small adjustments between two runs of the algorithm. In these experiments our algorithm significantly outperforms both the classic Kearns-Vazirani learning algorithm and the current state-of-the-art adaptive algorithm.

==> EXP/FEAT/FEAT-10/classic.dat <==
0 0.6039213236064038
200 0.984874276649471
400 0.9993055538894677
600 0.9998372803011059
800 0.9999394792246329
1000 0.9999889644066489
1200 0.9999889644066489
1400 0.9999889644066489
1600 1.0
1800 1.0
2000 1.0
2200 1.0
2400 1.0
2600 1.0
2800 1.0
3000 1.0
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5520638488017436
10200 0.9976636817515253
10400 0.999902309115629
10600 0.9999469590312888
10800 0.9999772167909674
11000 0.9999799658939866
11200 0.9999828338835316
11400 0.9999846666904382
11600 0.9999974411447511
11800 0.999997793827624
12000 0.999998603950397
12200 0.9999987314369415
12400 0.9999993535574346
12600 0.9999994259897836
12800 0.9999995107930157
13000 0.9999996565226362
13200 0.9999997374553975
13400 0.9999997778343473
13600 0.999999810344355
13800 0.999999810344355
14000 0.999999810344355
14200 0.9999998228590242
14400 0.9999998968052104
14600 0.9999998968052104
14800 0.9999999307939188
15000 0.9999999307939188
15200 0.9999999307939188
15400 0.9999999307939188
15600 0.9999999307939188
15800 0.9999999611670343
16000 0.9999999611670343
16200 0.9999999611670343
16400 0.9999999611670343
16600 0.9999999611670343
16800 0.9999999611670343
17000 0.9999999611670343
17200 0.9999999611670343
17400 0.9999999611670343
17600 0.9999999611670343
17800 0.9999999611670343
18000 0.9999999611670343
18200 0.9999999611670343
18400 0.9999999611670343
18600 0.9999999611670343
18800 0.99999997173366
19000 0.99999997173366
19200 0.99999997173366
19400 0.99999997173366
19600 0.9999999914492704
19800 0.9999999914492704


==> EXP/FEAT/FEAT-10/continuous.dat <==
0 0.5124965250511747
200 0.8205425357348132
400 0.9945959435638381
600 0.999105667353537
800 0.9997261470665355
1000 0.99981031426143
1200 0.9999171962880976
1400 0.9999381965797369
1600 0.9999507000150104
1800 0.9999511124089311
2000 0.9999511124089311
2200 0.9999769998026663
2400 0.9999769998026663
2600 0.9999790431536613
2800 0.9999900787470123
3000 0.9999900787470123
3200 0.9999900787470123
3400 0.9999900787470123
3600 0.9999900787470123
3800 0.9999900787470123
4000 0.9999900787470123
4200 0.9999900787470123
4400 0.9999900787470123
4600 0.9999900787470123
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.9934572182220706
10200 0.7950404522756918
10400 0.9526963913291236
10600 0.9799062688064426
10800 0.9871496055895201
11000 0.9925897024832929
11200 0.9955613367531315
11400 0.9970431856106713
11600 0.9939482058357725
11800 0.9979223991010508
12000 0.9964997165893466
12200 0.9962656552568309
12400 0.9966436615760572
12600 0.998516190405197
12800 0.9975846357969398
13000 0.9966804238829038
13200 0.9977695045383301
13400 0.9973901229344747
13600 0.9988034315840939
13800 0.9960708102842297
14000 0.9973283691529906
14200 0.9988127795440617
14400 0.9976602417217738
14600 0.9975574252943674
14800 0.99880380884413
15000 0.9973925277722749
15200 0.9977050188642412
15400 0.9988096555268414
15600 0.9988131594863607
15800 0.9973845587622633
16000 0.9985179193875239
16200 0.997547148667264
16400 0.9978298238870789
16600 0.9975700830755632
16800 0.997151352846015
17000 0.9984490694579516
17200 0.9988131261275304
17400 0.9977773440471365
17600 0.9988133000693076
17800 0.9988135158384309
18000 0.9988141136693017
18200 0.9987353701776366
18400 0.9987909248800931
18600 0.9987428886522889
18800 0.9975782668710602
19000 0.9969912724840819
19200 0.9989676291928111
19400 0.9977992734901822
19600 0.9968023581594112
19800 0.9989678103089932


==> EXP/FEAT/FEAT-10/incremental.dat <==
0 0.6039213236064038
200 0.9847789938412324
400 0.9994690431957368
600 0.9997837684331281
800 0.9998746877800424
1000 0.9999497411639412
1200 0.9999848383784302
1400 0.9999921917278829
1600 0.9999921917278829
1800 1.0
2000 1.0
2200 1.0
2400 1.0
2600 1.0
2800 1.0
3000 1.0
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.621641958721637
10200 0.9974585266279485
10400 0.9999297787184968
10600 0.9999587899052594
10800 0.999992345832233
11000 0.9999953039599631
11200 0.9999969866698865
11400 0.9999976418157568
11600 0.9999985431326563
11800 0.9999988660544502
12000 0.9999991504033653
12200 0.9999992656379275
12400 0.9999993706832045
12600 0.9999996031391649
12800 0.9999996485319811
13000 0.9999996485319811
13200 0.9999997705014958
13400 0.9999997705014958
13600 0.9999997705014958
13800 0.9999997705014958
14000 0.9999997705014958
14200 0.9999997705014958
14400 0.9999997705014958
14600 0.9999997705014958
14800 0.9999997776464757
15000 0.9999998101564834
15200 0.9999998101564834
15400 0.9999998101564834
15600 0.999999818707213
15800 0.999999818707213
16000 0.999999940970811
16200 0.999999940970811
16400 0.999999940970811
16600 0.999999940970811
16800 1.0
17000 1.0
17200 1.0
17400 1.0
17600 1.0
17800 1.0
18000 1.0
18200 1.0
18400 1.0
18600 1.0
18800 1.0
19000 1.0
19200 1.0
19400 1.0
19600 1.0
19800 1.0


==> EXP/FEAT/FEAT-20/classic.dat <==
0 0.5506029977123146
200 0.6550023751691615
400 0.9413836003474975
600 0.9977187975174601
800 0.9993106551367593
1000 0.9998896752631531
1200 0.9998970128361291
1400 0.9999228106501307
1600 0.9999446540874034
1800 0.9999446540874034
2000 0.9999446540874034
2200 0.9999731728836058
2400 0.9999731728836058
2600 0.9999731728836058
2800 0.9999731728836058
3000 0.9999731728836058
3200 0.9999731728836058
3400 0.9999731728836058
3600 0.9999731728836058
3800 0.9999731728836058
4000 0.9999731728836058
4200 0.9999865803728895
4400 0.9999865803728895
4600 0.9999865803728895
4800 0.9999865803728895
5000 0.9999963875711877
5200 0.9999963875711877
5400 0.9999963875711877
5600 0.9999963875711877
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5227969110801564
10200 0.9233070118418729
10400 0.997703166725361
10600 0.999600416626799
10800 0.9998127104669199
11000 0.9998930040244192
11200 0.9999703709035385
11400 0.9999752870842166
11600 0.9999863562720775
11800 0.9999915242208015
12000 0.9999927237495395
12200 0.9999944135353991
12400 0.9999946991791743
12600 0.9999961254339413
12800 0.9999970684878745
13000 0.9999972099546622
13200 0.999997614077785
13400 0.9999979046508781
13600 0.9999980125873213
13800 0.9999982777816151
14000 0.9999985240261279
14200 0.9999985240261279
14400 0.9999985240261279
14600 0.9999985790205125
14800 0.9999985976285851
15000 0.9999985976285851
15200 0.9999985976285851
15400 0.9999986099344723
15600 0.9999986099344723
15800 0.9999986099344723
16000 0.9999986335447
16200 0.9999987547728153
16400 0.9999988590108232
16600 0.9999988590108232
16800 0.9999988590108232
17000 0.9999988590108232
17200 0.9999988947794902
17400 0.9999988947794902
17600 0.9999988947794902
17800 0.9999988947794902
18000 0.9999988947794902
18200 0.9999989086036758
18400 0.9999989086036758
18600 0.9999989086036758
18800 0.9999989086036758
19000 0.9999989086036758
19200 0.9999989086036758
19400 0.9999989086036758
19600 0.9999989086036758
19800 0.9999990907143883


==> EXP/FEAT/FEAT-20/continuous.dat <==
0 0.5058837212266881
200 0.5866297244839231
400 0.6925317032395839
600 0.9547719190812476
800 0.9938513900970858
1000 0.9977606273350488
1200 0.9990910894566731
1400 0.99957343848902
1600 0.9997091541447188
1800 0.999276602893473
2000 0.9998656909223269
2200 0.999945439855048
2400 0.999945439855048
2600 0.9999650108384884
2800 0.9999650108384884
3000 0.9999650108384884
3200 0.9999650108384884
3400 0.999515762048327
3600 0.9999701905245575
3800 0.9999888555379445
4000 0.9999970981105035
4200 0.9999970981105035
4400 0.9999970981105035
4600 0.9999970981105035
4800 0.9999970981105035
5000 0.9999970981105035
5200 0.9999970981105035
5400 0.9999970981105035
5600 0.9999970981105035
5800 0.9999970981105035
6000 0.9999970981105035
6200 0.9999970981105035
6400 0.9999970981105035
6600 0.9999970981105035
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.9967162603568094
10200 0.6222880317697932
10400 0.8087565407884492
10600 0.9210345343310475
10800 0.9543121433804258
11000 0.967645981471021
11200 0.9893085166346092
11400 0.9829655083342688
11600 0.9912715691792803
11800 0.9914919721450557
12000 0.9954270593734392
12200 0.9960266815720847
12400 0.9971694353453486
12600 0.9962788869368695
12800 0.9996401428375118
13000 0.9996695182483324
13200 0.9982410089168269
13400 0.9991197572907569
13600 0.9980944073596804
13800 0.9995195956890088
14000 0.997844335017187
14200 0.9983253425323179
14400 0.9984935640931011
14600 0.9986594025762969
14800 0.9994273459202135
15000 0.99870333210913
15200 0.999339123640665
15400 0.9985817570691583
15600 0.9994788001399242
15800 0.9994750037264248
16000 0.9987481595502083
16200 0.9994837782823048
16400 0.9991216831628138
16600 0.9987555077130053
16800 0.9986274917591559
17000 0.9992094170367368
17200 0.9988172505919083
17400 0.9972387700424146
17600 0.9990516611826702
17800 0.9979854921282995
18000 0.9990536048606837
18200 0.997480676239096
18400 0.9982055156326913
18600 0.9980565527823251
18800 0.9983128927024277
19000 0.9990548120012255
19200 0.9997004423408182
19400 0.9994809611610673
19600 0.9994822481491257
19800 0.9995005826103593


==> EXP/FEAT/FEAT-20/incremental.dat <==
0 0.5506029977123146
200 0.652025899041558
400 0.9390637219750271
600 0.9973352808252833
800 0.9990514151941389
1000 0.9996344977658974
1200 0.9998042510308736
1400 0.9998732768929948
1600 0.999924468029393
1800 0.9999371956291324
2000 0.9999492227182147
2200 0.9999801330824879
2400 0.9999879333393692
2600 0.9999887921465604
2800 0.9999887921465604
3000 0.9999887921465604
3200 0.9999887921465604
3400 0.9999887921465604
3600 0.9999887921465604
3800 0.9999963875711877
4000 0.9999963875711877
4200 0.9999963875711877
4400 0.9999963875711877
4600 0.9999963875711877
4800 0.9999963875711877
5000 0.9999963875711877
5200 0.9999963875711877
5400 0.9999963875711877
5600 0.9999963875711877
5800 0.9999963875711877
6000 0.9999963875711877
6200 0.9999963875711877
6400 0.9999963875711877
6600 0.9999963875711877
6800 0.9999963875711877
7000 0.9999963875711877
7200 0.9999963875711877
7400 0.9999963875711877
7600 0.9999963875711877
7800 0.9999963875711877
8000 0.9999963875711877
8200 0.9999963875711877
8400 0.9999963875711877
8600 0.9999963875711877
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5819611710419175
10200 0.8054015133372947
10400 0.9939283122186476
10600 0.9997967938424881
10800 0.9999547927997338
11000 0.9999755972254495
11200 0.999983460133617
11400 0.999990472048184
11600 0.9999939129644257
11800 0.9999958638528503
12000 0.9999968959821615
12200 0.9999970076035168
12400 0.9999970773196821
12600 0.9999974911832834
12800 0.9999974911832834
13000 0.9999976913375261
13200 0.9999978689782562
13400 0.9999980958592195
13600 0.9999980958592195
13800 0.9999980958592195
14000 0.999998304875845
14200 0.9999984525011142
14400 0.9999984525011142
14600 0.9999985737292295
14800 0.9999985737292295
15000 0.9999987039483579
15200 0.9999987039483579
15400 0.999998825769269
15600 0.999998825769269
15800 0.9999988404664617
16000 0.9999988404664617
16200 0.9999988404664617
16400 0.9999988404664617
16600 0.9999988404664617
16800 0.9999988404664617
17000 0.9999988537198389
17200 0.9999988537198389
17400 0.9999988537198389
17600 0.9999988537198389
17800 0.9999989093628636
18000 0.9999989093628636
18200 0.9999989197017763
18400 0.9999989197017763
18600 0.9999989339122083
18800 0.9999989339122083
19000 0.9999989339122083
19200 0.9999989339122083
19400 0.9999989611340055
19600 0.9999989611340055
19800 0.9999989611340055


==> EXP/FEAT/FEAT-40/classic.dat <==
0 0.5266412555772166
200 0.553727592094369
400 0.578780734924248
600 0.632752212719425
800 0.7816920289183682
1000 0.9568887355404462
1200 0.9917560416147543
1400 0.9968230458689292
1600 0.9984630703045199
1800 0.9994171543658545
2000 0.9996606045482979
2200 0.9998243150435827
2400 0.9998688454215863
2600 0.9999221231208009
2800 0.99994723313574
3000 0.9999700961088135
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5216694290064846
10200 0.7762969350323473
10400 0.9120199559917332
10600 0.9736637753420408
10800 0.99172145031143
11000 0.997595182303739
11200 0.9992817190507085
11400 0.9996224283612317
11600 0.9997275630908806
11800 0.9998936153572449
12000 0.9999464639286935
12200 0.9999576130788566
12400 0.9999789760409141
12600 0.9999830097773498
12800 0.9999900280239693
13000 0.999991026504049
13200 0.9999915531607003
13400 0.9999946913156129
13600 0.9999958426343742
13800 0.999996136209019
14000 0.9999974326460074
14200 0.9999975955954945
14400 0.9999985047520392
14600 0.9999985047520392
14800 0.9999985047520392
15000 0.999998557184773
15200 0.9999991919966217
15400 0.9999991919966217
15600 0.9999993247196287
15800 0.9999995249287927
16000 0.9999995249287927
16200 0.9999995249287927
16400 0.9999995249287927
16600 0.9999995249287927
16800 0.9999995249287927
17000 0.9999996260426919
17200 0.9999996478534177
17400 0.9999996478534177
17600 0.9999996478534177
17800 0.9999996478534177
18000 0.9999996478534177
18200 0.9999998610695274
18400 0.9999998610695274
18600 0.9999998610695274
18800 0.9999998610695274
19000 0.9999998610695274
19200 0.9999998610695274
19400 0.9999998610695274
19600 0.9999998610695274
19800 0.9999998610695274


==> EXP/FEAT/FEAT-40/continuous.dat <==
0 0.5030271174351288
200 0.5359105493612629
400 0.5517986596357526
600 0.5695261287296066
800 0.5996480269269734
1000 0.674606721055807
1200 0.8396588996407501
1400 0.9609463132405165
1600 0.9896017080148026
1800 0.9955387387285052
2000 0.9952862150490037
2200 0.9984872971319978
2400 0.9986533772412458
2600 0.9981317314665643
2800 0.9994103931349564
3000 0.9995500616803207
3200 0.9997408788521843
3400 0.9998135031504942
3600 0.9998135031504942
3800 0.9998551296714459
4000 0.9998801319866877
4200 0.9998801319866877
4400 0.9998801319866877
4600 0.9998801319866877
4800 0.9998891439345231
5000 0.9998989598206857
5200 0.9998989598206857
5400 0.9999339201281952
5600 0.9999607523032152
5800 0.9999607523032152
6000 0.9999607523032152
6200 0.9999933092143244
6400 0.9999933092143244
6600 0.9999933092143244
6800 0.9999933092143244
7000 0.9999933092143244
7200 0.9999933092143244
7400 0.9999938320120474
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.9964588303067174
10200 0.546797546613808
10400 0.7047028170543788
10600 0.8370280083463552
10800 0.8918536806762908
11000 0.9317873345875092
11200 0.9584012214750115
11400 0.9721993702859555
11600 0.9777165923542491
11800 0.985875414263088
12000 0.9867083579579203
12200 0.9895299546801483
12400 0.9879357886198019
12600 0.9927069594828133
12800 0.9932269710746412
13000 0.9946065176744936
13200 0.9944072247171359
13400 0.9952585367123693
13600 0.9969130849090174
13800 0.9944883274483509
14000 0.9971850874855466
14200 0.9976995598850795
14400 0.9975386978251066
14600 0.998062686097918
14800 0.9978827352028958
15000 0.9984501943205056
15200 0.9984592158728025
15400 0.9984961958660378
15600 0.9978720294302212
15800 0.9984997130800205
16000 0.9985070745237046
16200 0.9985237554797255
16400 0.9984787212507404
16600 0.9985862555198484
16800 0.9985858550668609
17000 0.99797362462759
17200 0.9975922197814879
17400 0.9986038380400063
17600 0.9986142114891446
17800 0.9986125094180631
18000 0.9986179354459774
18200 0.9982076873509907
18400 0.9978616291112963
18600 0.9964731598867439
18800 0.9985719955987231
19000 0.9967997575114744
19200 0.996769294004917
19400 0.9984667283081086
19600 0.9983844712125036
19800 0.9984522613553094


==> EXP/FEAT/FEAT-40/incremental.dat <==
0 0.5266412555772166
200 0.5549453027927197
400 0.5794589946454867
600 0.6312901013074
800 0.7833966167275925
1000 0.9613687681025775
1200 0.9918826307545949
1400 0.9969898041645732
1600 0.9986407263257058
1800 0.9991699950443543
2000 0.9993266088576027
2200 0.9993713790853683
2400 0.9995753238486901
2600 0.9996819159277707
2800 0.9996960227604317
3000 0.9997852887518184
3200 0.9997852887518184
3400 0.999952416655566
3600 0.999984297266489
3800 0.999984297266489
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5315777281229128
10200 0.533244348744681
10400 0.6220483855213383
10600 0.8916254081983729
10800 0.9920004626472693
11000 0.9988286885831082
11200 0.9995486993057724
11400 0.9997954057158871
11600 0.999889761884312
11800 0.9999068840696816
12000 0.9999707929903618
12200 0.999974618502442
12400 0.9999794543150778
12600 0.9999808136316601
12800 0.9999836557052088
13000 0.9999923194856465
13200 0.9999936131507097
13400 0.9999945691869582
13600 0.9999947629022119
13800 0.9999951021205938
14000 0.9999951021205938
14200 0.9999951635236288
14400 0.9999953482047858
14600 0.9999953482047858
14800 0.9999954198406039
15000 0.9999954198406039
15200 0.9999956386323146
15400 0.9999959891313515
15600 0.9999959891313515
15800 0.9999960131866844
16000 0.9999960331822394
16200 0.9999960331822394
16400 0.9999960331822394
16600 0.9999960331822394
16800 0.9999960331822394
17000 0.9999960331822394
17200 0.9999960331822394
17400 0.9999960331822394
17600 0.9999960331822394
17800 0.9999960331822394
18000 0.9999997063389877
18200 0.9999997063389877
18400 0.9999997063389877
18600 0.9999997063389877
18800 0.9999997536426627
19000 0.9999997752046953
19200 0.999999818907649
19400 0.999999818907649
19600 0.999999818907649
19800 0.999999818907649


==> EXP/FEAT/FEAT-80/classic.dat <==
0 0.5208059708993972
200 0.5283785706364456
400 0.5322516406447364
600 0.5374309057315856
800 0.5439499810279437
1000 0.5531042721987823
1200 0.5657257452479637
1400 0.5870854772168306
1600 0.6275717215952946
1800 0.7036424212447128
2000 0.8288370968858757
2200 0.92459415637644
2400 0.9712831490328921
2600 0.9873740576385135
2800 0.9934274006351345
3000 0.9958781716349323
3200 0.9972401299997886
3400 0.9980779276702427
3600 0.9989521012721875
3800 0.999080136799795
4000 0.9992343817426366
4200 0.9994492390002233
4400 0.9994492390002233
4600 0.9994940894533143
4800 0.9996162859138381
5000 0.9996353233627158
5200 0.9996886770754357
5400 0.9997737825602269
5600 0.999792101486662
5800 0.999792101486662
6000 0.9998730986132246
6200 0.9998801520230967
6400 0.9999363606992371
6600 0.9999363606992371
6800 0.9999363606992371
7000 0.9999363606992371
7200 0.9999363606992371
7400 0.9999653486159364
7600 0.9999653486159364
7800 0.9999653486159364
8000 0.9999653486159364
8200 0.9999653486159364
8400 0.9999769926763992
8600 0.9999769926763992
8800 0.9999769926763992
9000 0.9999769926763992
9200 0.9999769926763992
9400 0.9999769926763992
9600 0.9999769926763992
9800 0.9999769926763992
10000 0.5148421403279827
10200 0.6444176671309506
10400 0.7275234688571593
10600 0.807875511716793
10800 0.8654089029281209
11000 0.9040900069726849
11200 0.9334650119329113
11400 0.9582909163199747
11600 0.9745596796188466
11800 0.9845006139799736
12000 0.9908688284247225
12200 0.995527814412481
12400 0.9978564915436894
12600 0.9988053579729473
12800 0.9993208762802251
13000 0.9996245356040733
13200 0.9997441677959922
13400 0.9998484765921418
13600 0.9999025081909336
13800 0.9999253407545313
14000 0.9999374944083983
14200 0.9999550137471251
14400 0.9999702057500047
14600 0.999974264966668
14800 0.9999850174076224
15000 0.9999866219264001
15200 0.9999881817264319
15400 0.999989250727279
15600 0.9999929703050645
15800 0.999994408771961
16000 0.999994408771961
16200 0.9999955957415709
16400 0.9999959382127558
16600 0.9999967604955738
16800 0.9999970906651341
17000 0.9999970906651341
17200 0.9999971826971359
17400 0.9999974736892121
17600 0.9999978960566324
17800 0.9999981227138836
18000 0.9999981227138836
18200 0.9999981227138836
18400 0.9999985609997895
18600 0.9999985609997895
18800 0.9999985609997895
19000 0.9999985609997895
19200 0.9999990385947707
19400 0.9999990385947707
19600 0.9999991790586585
19800 0.9999991790586585


==> EXP/FEAT/FEAT-80/continuous.dat <==
0 0.5019125697905858
200 0.5184484379131752
400 0.5232573062007506
600 0.525296254075119
800 0.5296522417794503
1000 0.5326384236153517
1200 0.5379688608770808
1400 0.5427818928227062
1600 0.5510300062116976
1800 0.5623648557108778
2000 0.5807190132547239
2200 0.6096662079513062
2400 0.6616270476622452
2600 0.7457713309569602
2800 0.8463526495751911
3000 0.9142164418686513
3200 0.9536216398673252
3400 0.9744878563676339
3600 0.9858269588742894
3800 0.9899459591495463
4000 0.9934621129906117
4200 0.9954670666412603
4400 0.995689724308176
4600 0.9970499213526741
4800 0.9978490557389407
5000 0.9981387007895728
5200 0.9987947329162344
5400 0.9988576326663627
5600 0.9989522581678373
5800 0.9990379742685479
6000 0.9992338389713527
6200 0.9993220429829338
6400 0.9989491368399164
6600 0.9994346635432904
6800 0.9994787626391568
7000 0.9994787626391568
7200 0.9994787626391568
7400 0.9994973953656936
7600 0.9994973953656936
7800 0.9995007369002529
8000 0.9995733674700378
8200 0.99864763943904
8400 0.9997656062772131
8600 0.9997656062772131
8800 0.9997656062772131
9000 0.9997656062772131
9200 0.9997656062772131
9400 0.9997656062772131
9600 0.9997656062772131
9800 0.9997656062772131
10000 0.997917616774792
10200 0.5297623297660659
10400 0.6041568738745093
10600 0.7099381218930061
10800 0.8060536576095219
11000 0.8699425990670295
11200 0.9057973498709698
11400 0.9288370350909304
11600 0.9532105634924054
11800 0.9624000415719465
12000 0.9728582370275096
12200 0.978698592327586
12400 0.9820445881075288
12600 0.9838489653652025
12800 0.9901600788880514
13000 0.9904910958393188
13200 0.9894990249211363
13400 0.9931566173221976
13600 0.9950773091195143
13800 0.9959770240269658
14000 0.9972977026493844
14200 0.9971982989427842
14400 0.997062690129485
14600 0.9950772717598828
14800 0.9976052240423418
15000 0.9987754725677451
15200 0.9983336259704667
15400 0.9991232237622613
15600 0.9976044096519142
15800 0.9973052577269523
16000 0.9992903364012311
16200 0.9993348728786712
16400 0.9972548576427459
16600 0.9994667082789561
16800 0.9994805909755682
17000 0.9995330173262135
17200 0.9995454794878673
17400 0.9964689518893728
17600 0.9972814271318032
17800 0.9996007161269345
18000 0.9995913531787297
18200 0.999589146219375
18400 0.9994542105654187
18600 0.999658204857397
18800 0.9996766610845745
19000 0.9995495886213756
19200 0.9996945471786287
19400 0.9996801897339943
19600 0.9997071094091028
19800 0.9997198257224612


==> EXP/FEAT/FEAT-80/incremental.dat <==
0 0.5208059708993972
200 0.5255939431523257
400 0.5320450780137878
600 0.5371223026983366
800 0.54404843102037
1000 0.5524136981422668
1200 0.5666075295128047
1400 0.5894067802233867
1600 0.6304299586918062
1800 0.7084488666807822
2000 0.8305512408675705
2200 0.9241704274134479
2400 0.9660683024518207
2600 0.9858164290281722
2800 0.9918270364379348
3000 0.9951115464573871
3200 0.9967296635756521
3400 0.9979786320132407
3600 0.9984553816232608
3800 0.9989950652488766
4000 0.9991823573319298
4200 0.9993845110730872
4400 0.9994817419634764
4600 0.9996063013120406
4800 0.9996664678055076
5000 0.9997463108169987
5200 0.9997463108169987
5400 0.9997731100923709
5600 0.9998136369541571
5800 0.9998863102685654
6000 0.9999274228552975
6200 0.999957268629215
6400 0.999957268629215
6600 0.999957268629215
6800 0.999957268629215
7000 0.999957268629215
7200 0.999957268629215
7400 0.999957268629215
7600 0.999957268629215
7800 0.9999642797673391
8000 0.9999775863780153
8200 0.9999775863780153
8400 0.9999775863780153
8600 0.9999775863780153
8800 0.9999775863780153
9000 0.9999775863780153
9200 0.9999775863780153
9400 0.9999775863780153
9600 0.9999775863780153
9800 0.9999775863780153
10000 0.5215994182617778
10200 0.5215994182617778
10400 0.5215994182617778
10600 0.5233222269792309
10800 0.5312136897887594
11000 0.5734609879474465
11200 0.6688821674067266
11400 0.8187662462224246
11600 0.9473378598891609
11800 0.9914530459960801
12000 0.9976904683320487
12200 0.999173975488742
12400 0.9995903058006042
12600 0.9997532511095947
12800 0.9998205322140145
13000 0.9999166147579512
13200 0.999930418724974
13400 0.999952802951645
13600 0.9999670351471941
13800 0.9999775231566848
14000 0.9999807728016338
14200 0.9999818255193536
14400 0.9999826944566567
14600 0.9999838044558772
14800 0.9999839447953667
15000 0.9999860760831111
15200 0.9999878187998615
15400 0.9999878187998615
15600 0.9999887187906787
15800 0.9999889624293928
16000 0.9999889624293928
16200 0.999989586293221
16400 0.9999902088045768
16600 0.9999902649397642
16800 0.9999905458210814
17000 0.9999911028149903
17200 0.9999911028149903
17400 0.9999911028149903
17600 0.9999911028149903
17800 0.9999911028149903
18000 0.9999911028149903
18200 0.9999985589657951
18400 0.9999989521293958
18600 0.9999989521293958
18800 0.9999989521293958
19000 0.9999989521293958
19200 0.9999989521293958
19400 0.9999989521293958
19600 0.9999997632026888
19800 0.9999997632026888


==> EXP/MIX/MIX-10/classic.dat <==
0 0.6041230494196375
200 0.9851837602326098
400 0.9993311832237457
600 0.9998114750762176
800 0.9999522470382429
1000 0.999976989629251
1200 0.999976989629251
1400 0.9999944822033244
1600 1.0
1800 1.0
2000 1.0
2200 1.0
2400 1.0
2600 1.0
2800 1.0
3000 1.0
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5787750906049685
10200 0.9944382523348293
10400 0.9998152258455839
10600 0.9999269368933927
10800 0.9999885866256386
11000 0.9999899611771482
11200 0.9999913951719207
11400 0.999992311575374
11600 0.9999986988025305
11800 0.9999988751439669
12000 0.9999993019751985
12200 0.9999993657184708
12400 0.9999996767787173
12600 0.9999997129948918
12800 0.9999997553965079
13000 0.9999998282613182
13200 0.9999998687276987
13400 0.9999998889171736
13600 0.9999999051721775
13800 0.9999999051721775
14000 0.9999999051721775
14200 0.9999999114295122
14400 0.9999999484026052
14600 0.9999999484026052
14800 0.9999999653969593
15000 0.9999999653969593
15200 0.9999999653969593
15400 0.9999999653969593
15600 0.9999999653969593
15800 0.9999999805835171
16000 0.9999999805835171
16200 0.9999999805835171
16400 0.9999999805835171
16600 0.9999999805835171
16800 0.9999999805835171
17000 0.9999999805835171
17200 0.9999999805835171
17400 0.9999999805835171
17600 0.9999999805835171
17800 0.9999999805835171
18000 0.9999999805835171
18200 0.9999999805835171
18400 0.9999999805835171
18600 0.9999999805835171
18800 0.9999999858668299
19000 0.9999999858668299
19200 0.9999999858668299
19400 0.9999999858668299
19600 0.9999999957246353
19800 0.9999999957246353


==> EXP/MIX/MIX-10/continuous.dat <==
0 0.5093314182434463
200 0.8132768192232452
400 0.9961000736219633
600 0.9994260602140657
800 0.9998218256892282
1000 0.9998639092866755
1200 0.9999173503000093
1400 0.999927850445829
1600 0.9999508146285138
1800 0.9999677572169521
2000 0.9999755562044655
2200 0.9999884999013332
2400 0.9999884999013332
2600 0.9999895215768306
2800 0.9999950393735062
3000 0.9999950393735062
3200 0.9999950393735062
3400 0.9999950393735062
3600 0.9999950393735062
3800 0.9999950393735062
4000 0.9999950393735062
4200 0.9999950393735062
4400 0.9999950393735062
4600 0.9999950393735062
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.9902950211248422
10200 0.7420892365969554
10400 0.9050216691538933
10600 0.9742705432471787
10800 0.9896776914822047
11000 0.9945524909771809
11200 0.9959192811864334
11400 0.9970014567317634
11600 0.9962869476506658
11800 0.9966458097867189
12000 0.9976752089311466
12200 0.997598379576804
12400 0.9976262205190121
12600 0.9987905675953589
12800 0.9983003708370163
13000 0.9977831970930646
13200 0.9983108415950191
13400 0.9983775329803531
13600 0.9990251531012682
13800 0.9974908950849004
14000 0.9981953000074869
14200 0.9966421388105066
14400 0.9985502462890706
14600 0.9983893545931357
14800 0.9990341959355763
15000 0.9982194183305909
15200 0.9985359012881456
15400 0.999104612805197
15600 0.9990899715992053
15800 0.9983756712371566
16000 0.9988778140840173
16200 0.9968593547204473
16400 0.9985526918267339
16600 0.9984974287867789
16800 0.9983758975866772
17000 0.998909119792545
17200 0.9990918681457466
17400 0.9984308266275537
17600 0.9992364070059176
17800 0.9990893758351069
18000 0.99923847675203
18200 0.9991534908125657
18400 0.9991543252693351
18600 0.9992028642435237
18800 0.9986205533529093
19000 0.9981755788731592
19200 0.9992426774256941
19400 0.9987310566624703
19600 0.9982325989970848
19800 0.9993153250718758


==> EXP/MIX/MIX-10/incremental.dat <==
0 0.6041230494196375
200 0.9843089468924181
400 0.9994581936535367
600 0.9998604124124711
800 0.9999224571579828
1000 0.9999599838499321
1200 0.9999775324571767
1400 0.9999960958639414
1600 0.9999960958639414
1800 1.0
2000 1.0
2200 1.0
2400 1.0
2600 1.0
2800 1.0
3000 1.0
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.6313521100184011
10200 0.9951095010345896
10400 0.9999217252985927
10600 0.999936230891974
10800 0.9999530088554608
11000 0.9999976519799815
11200 0.9999984933349433
11400 0.9999988209078784
11600 0.9999992715663282
11800 0.9999994330272252
12000 0.9999995752016826
12200 0.9999996328189638
12400 0.9999996853416023
12600 0.9999998015695825
12800 0.9999998242659905
13000 0.9999998242659905
13200 0.9999998852507479
13400 0.9999998852507479
13600 0.9999998852507479
13800 0.9999998852507479
14000 0.9999998852507479
14200 0.9999998852507479
14400 0.9999998852507479
14600 0.9999998852507479
14800 0.9999998888232379
15000 0.9999999050782418
15200 0.9999999050782418
15400 0.9999999050782418
15600 0.9999999093536065
15800 0.9999999093536065
16000 0.9999999704854056
16200 0.9999999704854056
16400 0.9999999704854056
16600 0.9999999704854056
16800 1.0
17000 1.0
17200 1.0
17400 1.0
17600 1.0
17800 1.0
18000 1.0
18200 1.0
18400 1.0
18600 1.0
18800 1.0
19000 1.0
19200 1.0
19400 1.0
19600 1.0
19800 1.0


==> EXP/MIX/MIX-20/classic.dat <==
0 0.5515970266160823
200 0.6549571977253448
400 0.9408914928720192
600 0.9974189947563977
800 0.9992658874289109
1000 0.999793905290579
1200 0.999879351550344
1400 0.9999373416925837
1600 0.9999658228664193
1800 0.9999696319072795
2000 0.9999696319072795
2200 0.9999838913053807
2400 0.9999838913053807
2600 0.9999838913053807
2800 0.9999838913053807
3000 0.9999838913053807
3200 0.9999838913053807
3400 0.9999838913053807
3600 0.9999838913053807
3800 0.9999838913053807
4000 0.9999838913053807
4200 0.9999905950500225
4400 0.9999905950500225
4600 0.9999905950500225
4800 0.9999905950500225
5000 0.9999981937855938
5200 0.9999981937855938
5400 0.9999981937855938
5600 0.9999981937855938
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5378192019696452
10200 0.7864056926654722
10400 0.9728648140204192
10600 0.9990599392706281
10800 0.9997015984927184
11000 0.9998207759676369
11200 0.9999351407186021
11400 0.9999639620873177
11600 0.9999805597342865
11800 0.9999831437086484
12000 0.9999837434730174
12200 0.9999845883659472
12400 0.9999847311878348
12600 0.9999854443152183
12800 0.9999859158421849
13000 0.9999859865755788
13200 0.9999861886371402
13400 0.9999863339236867
13600 0.9999990062936607
13800 0.9999991388908076
14000 0.9999992620130639
14200 0.9999992620130639
14400 0.9999992620130639
14600 0.9999992895102563
14800 0.9999992988142926
15000 0.9999992988142926
15200 0.9999992988142926
15400 0.9999993049672361
15600 0.9999993049672361
15800 0.9999993049672361
16000 0.99999931677235
16200 0.9999993773864077
16400 0.9999994295054115
16600 0.9999994295054115
16800 0.9999994295054115
17000 0.9999994295054115
17200 0.9999994473897451
17400 0.9999994473897451
17600 0.9999994473897451
17800 0.9999994473897451
18000 0.9999994473897451
18200 0.9999994543018379
18400 0.9999994543018379
18600 0.9999994543018379
18800 0.9999994543018379
19000 0.9999994543018379
19200 0.9999994543018379
19400 0.9999994543018379
19600 0.9999994543018379
19800 0.9999995453571942


==> EXP/MIX/MIX-20/continuous.dat <==
0 0.5002826629744884
200 0.5886994579034641
400 0.692493770954882
600 0.956138439836078
800 0.994654852449488
1000 0.9979731683298283
1200 0.9991183488910401
1400 0.9996392900514925
1600 0.999740100573866
1800 0.9995612174165283
2000 0.9998825651929144
2200 0.999922439659275
2400 0.9997720281924264
2600 0.9999599043063181
2800 0.9999599043063181
3000 0.9999599043063181
3200 0.9999660888225691
3400 0.9997414644274883
3600 0.9999686786656036
3800 0.9999780111722971
4000 0.9999821324585766
4200 0.9999821324585766
4400 0.9999941107796078
4600 0.9999941107796078
4800 0.9999941107796078
5000 0.9999941107796078
5200 0.9999941107796078
5400 0.9999941107796078
5600 0.9999958065262249
5800 0.9999958065262249
6000 0.9999958065262249
6200 0.9999958065262249
6400 0.9999958065262249
6600 0.9999958065262249
6800 0.999997257470973
7000 0.999997257470973
7200 0.999997257470973
7400 0.999997257470973
7600 0.999997257470973
7800 0.999997257470973
8000 0.999997257470973
8200 0.999997257470973
8400 0.999997257470973
8600 0.999997257470973
8800 0.999997257470973
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.9931379505774603
10200 0.6212760777011731
10400 0.7349058028968548
10600 0.827737788106286
10800 0.8906709264067119
11000 0.9416951992763349
11200 0.9721162155134074
11400 0.9836885673973397
11600 0.991314413028109
11800 0.9917700553029803
12000 0.9940646058801176
12200 0.9959819908645393
12400 0.9959681156861077
12600 0.9962199153177888
12800 0.99796835040857
13000 0.9980223420753851
13200 0.9971333871798821
13400 0.9978433125516568
13600 0.9962675328198207
13800 0.997786776231062
14000 0.9974827118093649
14200 0.9979832265534995
14400 0.9979051332599823
14600 0.9975728071012469
14800 0.9978901498997848
15000 0.9975993028894605
15200 0.9979620799989923
15400 0.9981757067591841
15600 0.9987429232435805
15800 0.9985551850318146
16000 0.9977028808323664
16200 0.9985630234602734
16400 0.9976719682674801
16600 0.9982001723248715
16800 0.9978108401397227
17000 0.9979031687961446
17200 0.9982847541153098
17400 0.9973531682608731
17600 0.9985117826752088
17800 0.998014228711658
18000 0.9986303333305375
18200 0.9977724711046035
18400 0.9982038566930039
18600 0.9983413816052852
18800 0.9979503596005063
19000 0.9981069893677865
19200 0.9987120733592748
19400 0.9986905608496213
19600 0.9989556091723004
19800 0.9991433574972114


==> EXP/MIX/MIX-20/incremental.dat <==
0 0.5515970266160823
200 0.6536748836727344
400 0.9385208679446169
600 0.997323096399523
800 0.9992670406961207
1000 0.9997170165529679
1200 0.9998512464170651
1400 0.9999291875444287
1600 0.999954783112628
1800 0.9999611469124976
2000 0.9999671604570387
2200 0.9999826156391753
2400 0.9999895283940405
2600 0.9999899577976361
2800 0.9999899577976361
3000 0.9999899577976361
3200 0.9999899577976361
3400 0.9999899577976361
3600 0.9999899577976361
3800 0.9999937555099497
4000 0.9999937555099497
4200 0.999995451256567
4400 0.999995451256567
4600 0.999995451256567
4800 0.999995451256567
5000 0.999995451256567
5200 0.9999981937855938
5400 0.9999981937855938
5600 0.9999981937855938
5800 0.9999981937855938
6000 0.9999981937855938
6200 0.9999981937855938
6400 0.9999981937855938
6600 0.9999981937855938
6800 0.9999981937855938
7000 0.9999981937855938
7200 0.9999981937855938
7400 0.9999981937855938
7600 0.9999981937855938
7800 0.9999981937855938
8000 0.9999981937855938
8200 0.9999981937855938
8400 0.9999981937855938
8600 0.9999981937855938
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5856971183594787
10200 0.7192042842210047
10400 0.9826343605183714
10600 0.9993912738985729
10800 0.999683065271581
11000 0.9999700227810805
11200 0.9999739542351642
11400 0.999995236024092
11600 0.9999969564822129
11800 0.9999979319264252
12000 0.9999984479910807
12200 0.9999985038017584
12400 0.999998538659841
12600 0.9999987455916417
12800 0.9999987455916417
13000 0.9999988456687631
13200 0.9999989344891281
13400 0.9999990479296098
13600 0.9999990479296098
13800 0.9999990479296098
14000 0.9999991524379225
14200 0.999999226250557
14400 0.999999226250557
14600 0.9999992868646147
14800 0.9999992868646147
15000 0.999999351974179
15200 0.999999351974179
15400 0.9999994128846345
15600 0.9999994128846345
15800 0.9999994202332309
16000 0.9999994202332309
16200 0.9999994202332309
16400 0.9999994202332309
16600 0.9999994202332309
16800 0.9999994202332309
17000 0.9999994268599194
17200 0.9999994268599194
17400 0.9999994268599194
17600 0.9999994268599194
17800 0.9999994546814318
18000 0.9999994546814318
18200 0.9999994598508882
18400 0.9999994598508882
18600 0.9999994669561041
18800 0.9999994669561041
19000 0.9999994669561041
19200 0.9999994669561041
19400 0.9999994805670027
19600 0.9999994805670027
19800 0.9999994805670027


==> EXP/MIX/MIX-40/classic.dat <==
0 0.5246753904820668
200 0.5536006821921442
400 0.5794915210776846
600 0.6347609762510478
800 0.7847186325355187
1000 0.9602305013344615
1200 0.9924613098105697
1400 0.9969987286459376
1600 0.9986871739151748
1800 0.999265676118743
2000 0.9995947145512504
2200 0.9997141260643256
2400 0.9998167487331878
2600 0.9998879800795234
2800 0.9999128774546083
3000 0.9999535432665024
3200 0.9999684952120956
3400 0.9999699279637944
3600 0.9999946000434019
3800 0.9999946000434019
4000 0.9999946000434019
4200 0.9999946000434019
4400 0.9999946000434019
4600 0.9999946000434019
4800 0.9999946000434019
5000 0.9999946000434019
5200 0.9999946000434019
5400 0.9999946000434019
5600 0.9999946000434019
5800 0.9999946000434019
6000 0.9999946000434019
6200 0.9999946000434019
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5218241401890635
10200 0.6642552901070976
10400 0.7456159852657814
10600 0.8045256306484819
10800 0.8920477834296678
11000 0.9835130577891488
11200 0.9962459939665962
11400 0.9987123565489446
11600 0.9992011337839858
11800 0.9995475487621569
12000 0.9997211281486369
12200 0.9998027233771881
12400 0.9998855570839372
12600 0.9998939147791095
12800 0.9999062724892007
13000 0.9999471162701989
13200 0.9999473795985245
13400 0.9999489486759808
13600 0.9999495243353614
13800 0.9999790614877359
14000 0.9999895206573165
14200 0.9999896021320601
14400 0.9999910357100519
14600 0.9999910357100519
14800 0.9999910357100519
15000 0.9999910619264188
15200 0.9999913793323432
15400 0.9999913793323432
15600 0.9999914456938467
15800 0.9999915457984286
16000 0.9999915457984286
16200 0.9999942081899191
16400 0.9999942081899191
16600 0.9999942081899191
16800 0.9999942081899191
17000 0.9999942587468688
17200 0.9999942696522317
17400 0.9999942696522317
17600 0.9999942696522317
17800 0.9999942696522317
18000 0.9999984802606744
18200 0.9999985868687293
18400 0.9999985868687293
18600 0.9999985868687293
18800 0.9999985868687293
19000 0.9999985868687293
19200 0.9999985868687293
19400 0.9999985868687293
19600 0.9999985868687293
19800 0.9999985868687293


==> EXP/MIX/MIX-40/continuous.dat <==
0 0.49790572258536786
200 0.5359656972367224
400 0.5508544832083421
600 0.5680703677947126
800 0.6003340339043218
1000 0.6762167342167807
1200 0.8353992862555152
1400 0.9610585823030899
1600 0.9890527596582802
1800 0.9957154208262593
2000 0.9962500005466315
2200 0.9984328898367507
2400 0.9986794725396483
2600 0.998536285869459
2800 0.9993972654066743
3000 0.9995506763668891
3200 0.9996460849528208
3400 0.9996823971019758
3600 0.9997086419260927
3800 0.9992126049848886
4000 0.9998261598381988
4200 0.9998483000527909
4400 0.9998483000527909
4600 0.9998808595345523
4800 0.99988536550847
5000 0.9998917485797167
5200 0.9998917485797167
5400 0.9999092287334714
5600 0.9999226448209815
5800 0.999931188738049
6000 0.9999364822567618
6200 0.9999527607123164
6400 0.9999527607123164
6600 0.999967340548954
6800 0.999967340548954
7000 0.9999815261359539
7200 0.9999815261359539
7400 0.9999817875348154
7600 0.9999848715287917
7800 0.9999848715287917
8000 0.9999848715287917
8200 0.9999848715287917
8400 0.9999848715287917
8600 0.9999848715287917
8800 0.9999848715287917
9000 0.9999848715287917
9200 0.9999848715287917
9400 0.9999848715287917
9600 0.9999963743963453
9800 0.9999963743963453
10000 0.9955771343101549
10200 0.5773705392321271
10400 0.6578064657796374
10600 0.7323727805106112
10800 0.7783776914943842
11000 0.8185346305913529
11200 0.8562830959455573
11400 0.88954963600099
11600 0.9222885736889005
11800 0.9445061579316488
12000 0.9581468803774611
12200 0.9706919872064768
12400 0.9771162381818329
12600 0.9854050556294915
12800 0.9862306592276578
13000 0.9895825274761928
13200 0.9899710954746844
13400 0.9927536489259448
13600 0.9926168697860758
13800 0.9929619960035427
14000 0.9945398839854246
14200 0.9946958897350902
14400 0.9939351518308498
14600 0.9954141208556458
14800 0.9948114750633343
15000 0.9950284722049025
15200 0.9955528490264146
15400 0.9959236297016799
15600 0.99576676473597
15800 0.9959028851592612
16000 0.9960438794198441
16200 0.9961755403895232
16400 0.9954863034088035
16600 0.9958295215962759
16800 0.9952346214976108
17000 0.9961001379832691
17200 0.9963825029416551
17400 0.996395817243627
17600 0.9967882629784918
17800 0.9969979033338241
18000 0.9969016624584112
18200 0.9968587440049479
18400 0.9971874924900008
18600 0.9963629836834087
18800 0.9967177153814347
19000 0.9955970050003192
19200 0.9956401599563294
19400 0.9968360337419738
19600 0.997497682773417
19800 0.9970025754501358


==> EXP/MIX/MIX-40/incremental.dat <==
0 0.5246753904820668
200 0.5548732036251526
400 0.5796116348288078
600 0.6337337885877595
800 0.7863951053831489
1000 0.9631821228992299
1200 0.9925886375847564
1400 0.9968325464726476
1600 0.9985470302294263
1800 0.9991373977126796
2000 0.999419264912018
2200 0.9995072455773965
2400 0.999632369664645
2600 0.9997636596037803
2800 0.9998266574958238
3000 0.9998770470242565
3200 0.9998770470242565
3400 0.9999606109761303
3600 0.9999765512815918
3800 0.9999885230295897
4000 0.9999963743963453
4200 0.9999963743963453
4400 0.9999963743963453
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5447003376605548
10200 0.5455336479714389
10400 0.5931058755677686
10600 0.7627948662424078
10800 0.9349897704281215
11000 0.9938998632249622
11200 0.9983004787529671
11400 0.9994881185738217
11600 0.9997765734944428
11800 0.9998794861577851
12000 0.999934207381556
12200 0.999937074754246
12400 0.9999394926605639
12600 0.9999401723188551
12800 0.9999470088232385
13000 0.9999513407134574
13200 0.9999626481945617
13400 0.999963126212686
13600 0.9999632230703128
13800 0.9999633926795037
14000 0.9999633926795037
14200 0.9999634233810213
14400 0.9999635157215998
14600 0.9999771621953983
14800 0.9999771980133074
15000 0.9999835999046525
15200 0.9999837093005078
15400 0.9999838845500263
15600 0.9999838845500263
15800 0.9999902374046472
16000 0.9999902474024247
16200 0.9999902474024247
16400 0.9999902474024247
16600 0.999996421269454
16800 0.999996421269454
17000 0.999996421269454
17200 0.999996421269454
17400 0.999996421269454
17600 0.999996421269454
17800 0.999996421269454
18000 0.9999982578478281
18200 0.9999982578478281
18400 0.9999982578478281
18600 0.9999982578478281
18800 0.9999982814996656
19000 0.9999982922806819
19200 0.9999983141321588
19400 0.9999983141321588
19600 0.9999983141321588
19800 0.9999983141321588


==> EXP/MIX/MIX-80/classic.dat <==
0 0.5171263495261155
200 0.5281164017346255
400 0.5326581846155645
600 0.5372680354646211
800 0.5441161103453235
1000 0.5534464223270988
1200 0.5665806893075062
1400 0.5884161414424758
1600 0.6293361781625838
1800 0.7081972140548902
2000 0.831156060670335
2200 0.9264932271715143
2400 0.9718826465705827
2600 0.9870307969232012
2800 0.9929610839163088
3000 0.9957714067889123
3200 0.9972396834974794
3400 0.9980609809106801
3600 0.9988767304440661
3800 0.9990581231446699
4000 0.9992542980445268
4200 0.9993690496648225
4400 0.9993823492412577
4600 0.999500910633982
4800 0.9995791113038068
5000 0.9996006775798155
5200 0.9996273989718288
5400 0.9996986569654934
5600 0.9997193724294035
5800 0.9997440349639725
6000 0.9998145262735901
6200 0.9998349371520008
6400 0.9998675723851482
6600 0.9998675723851482
6800 0.9998675723851482
7000 0.9998675723851482
7200 0.9998675723851482
7400 0.9999084772461346
7600 0.999915935723202
7800 0.999917048905
8000 0.9999234177534748
8200 0.9999305498994777
8400 0.9999363816492921
8600 0.999937185999618
8800 0.9999574173983973
9000 0.9999574173983973
9200 0.9999574173983973
9400 0.9999574173983973
9600 0.9999574173983973
9800 0.9999608821825379
10000 0.5148381749119076
10200 0.5853047119567518
10400 0.6293975013638597
10600 0.6724573378114301
10800 0.7044004790569871
11000 0.7282436030123197
11200 0.7499357935571279
11400 0.7738112669798326
11600 0.8050802332648015
11800 0.8519790173001988
12000 0.9194977444113732
12200 0.9656934914823921
12400 0.9876933790012017
12600 0.9941703142114188
12800 0.9965997183100793
13000 0.9979568354042845
13200 0.9986165991891321
13400 0.9990178900042217
13600 0.9992607853164062
13800 0.999372911296522
14000 0.9995976080486078
14200 0.999645527314326
14400 0.9997256891193894
14600 0.9997713202283132
14800 0.9997893557598946
15000 0.9998545078731474
15200 0.9998552890751667
15400 0.9998558244679115
15600 0.9998871948316814
15800 0.9999030570459568
16000 0.9999379415970305
16200 0.9999385360726282
16400 0.9999387075940896
16600 0.9999528673216898
16800 0.9999530326820705
17000 0.9999530326820705
17200 0.9999530787748927
17400 0.9999532245138291
17600 0.9999587435430749
17800 0.9999588570608968
18000 0.9999588570608968
18200 0.9999588570608968
18400 0.9999590765696977
18600 0.9999644297036354
18800 0.9999644297036354
19000 0.9999644297036354
19200 0.9999646688997864
19400 0.9999646688997864
19600 0.9999647392489789
19800 0.9999647392489789


==> EXP/MIX/MIX-80/continuous.dat <==
0 0.5017170227162752
200 0.5185223063421708
400 0.5233697628931997
600 0.5262153131639808
800 0.5293660651860097
1000 0.5329898428605636
1200 0.5378535435164467
1400 0.543465639538321
1600 0.5513367360879032
1800 0.5627894308574054
2000 0.5815469761923936
2200 0.6116474097435437
2400 0.6638315347643705
2600 0.7447418368139589
2800 0.8454169873644944
3000 0.9166717617272215
3200 0.954314470040508
3400 0.9745201567317886
3600 0.9849792372043514
3800 0.9895865000329719
4000 0.9927062299296484
4200 0.9943513317322186
4400 0.9952572763603365
4600 0.9963100624227027
4800 0.9967207891943435
5000 0.9976331479989726
5200 0.9979030862308629
5400 0.9984115750757866
5600 0.9985081744679436
5800 0.9985990594683232
6000 0.9989022208469052
6200 0.9987931915316175
6400 0.9989712721244194
6600 0.9993150972039807
6800 0.999419278883269
7000 0.9994871208623711
7200 0.9995278879549823
7400 0.9995372198714448
7600 0.9995458748073012
7800 0.9995930043039075
8000 0.9996276887005521
8200 0.9992043595656426
8400 0.9997766817172651
8600 0.9997766817172651
8800 0.999792264438309
9000 0.9998035687212407
9200 0.9998035687212407
9400 0.9998035687212407
9600 0.9998050069858394
9800 0.9998100749224741
10000 0.9961650490460796
10200 0.5724605120831241
10400 0.6070021189245053
10600 0.6656429150857296
10800 0.7180319249860712
11000 0.7586526728611845
11200 0.7875547386500248
11400 0.8137731931853532
11600 0.8400433605241945
11800 0.8584895708758713
12000 0.8769257307102707
12200 0.8945148311858717
12400 0.9068995548789903
12600 0.9175636747046295
12800 0.9316257460746695
13000 0.9387039551730769
13200 0.9461928527049498
13400 0.9532513071897493
13600 0.9595539119075065
13800 0.9671468886614748
14000 0.9721874438085703
14200 0.975424792091563
14400 0.9768175636195553
14600 0.9775174908277569
14800 0.9810531973558381
15000 0.9834323989289375
15200 0.9835951461999153
15400 0.987640313062988
15600 0.9873855332213954
15800 0.9880205780496808
16000 0.9902175047555424
16200 0.9912476141485974
16400 0.990727377033037
16600 0.9924408800726563
16800 0.9931411311679165
17000 0.9940442732266399
17200 0.9943173762839624
17400 0.9927765854170932
17600 0.9921530362647726
17800 0.9935138327452736
18000 0.9949710657698803
18200 0.9945270648150281
18400 0.994207234260157
18600 0.9952663967086833
18800 0.9945513982056736
19000 0.9941288415772411
19200 0.9950763584216095
19400 0.9948931899620536
19600 0.9944517985055613
19800 0.9945560729644966


==> EXP/MIX/MIX-80/incremental.dat <==
0 0.5171263495261155
200 0.5273181818637989
400 0.5324749668310754
600 0.5369803490594346
800 0.5439498397098
1000 0.5525406978707293
1200 0.5668222317997825
1400 0.5895037624137052
1600 0.6309618129950183
1800 0.710789073544658
2000 0.8351010897969355
2200 0.9306538977995671
2400 0.9698992022453116
2600 0.9872430503996316
2800 0.9927871987092964
3000 0.9956742966892499
3200 0.9969961251848445
3400 0.9982567273930167
3600 0.9987849777449641
3800 0.9992058642447285
4000 0.9993883711555607
4200 0.9994950922171355
4400 0.9996129079529391
4600 0.9997241553709613
4800 0.9997632326361439
5000 0.9998251005888412
5200 0.9998262446526923
5400 0.9998538988929931
5600 0.9998741961526524
5800 0.9999105934720556
6000 0.9999311840831066
6200 0.9999461318830654
6400 0.9999461318830654
6600 0.9999461318830654
6800 0.9999461318830654
7000 0.9999469053513379
7200 0.9999473096255956
7400 0.9999473096255956
7600 0.9999473096255956
7800 0.9999508210470268
8000 0.9999574854597193
8200 0.9999574854597193
8400 0.9999574854597193
8600 0.9999693206377247
8800 0.9999777929159652
9000 0.9999777929159652
9200 0.9999777929159652
9400 0.9999777929159652
9600 0.9999777929159652
9800 0.9999777929159652
10000 0.5331740530016597
10200 0.5331740530016597
10400 0.5331740530016597
10600 0.5340368954311019
10800 0.5380756145829838
11000 0.5601020884172154
11200 0.6129873916480229
11400 0.7062886207742516
11600 0.8210127976770154
11800 0.9279417666385702
12000 0.9787439287907018
12200 0.9931379837151956
12400 0.9970129978221013
12600 0.9984683985236814
12800 0.9992653066514905
13000 0.9995814323763519
13200 0.9997280489465369
13400 0.9997467370301938
13600 0.9997649317864086
13800 0.9997701845457528
14000 0.9998402736914497
14200 0.9999212941311674
14400 0.9999217293251421
14600 0.9999288934616373
14800 0.9999460199162893
15000 0.9999470873391997
15200 0.9999479601522634
15400 0.9999607220264415
15600 0.9999611727730945
15800 0.9999612947958227
16000 0.9999612947958227
16200 0.9999691768216417
16400 0.999969488596945
16600 0.9999695167113962
16800 0.9999696573865132
17000 0.9999750193584335
17200 0.9999750193584335
17400 0.9999750193584335
17600 0.9999750193584335
17800 0.9999750193584335
18000 0.9999750193584335
18200 0.9999866744468641
18400 0.9999868713568477
18600 0.9999906028588412
18800 0.9999906028588412
19000 0.9999906028588412
19200 0.9999906028588412
19400 0.9999906028588412
19600 0.9999910090725105
19800 0.9999910090725105


==> EXP/MUT/MUT-10/classic.dat <==
0 0.6043247752328711
200 0.9854932438157485
400 0.9993568125580237
600 0.9997856698513294
800 0.9999650148518531
1000 0.9999650148518531
1200 0.9999650148518531
1400 1.0
1600 1.0
1800 1.0
2000 1.0
2200 1.0
2400 1.0
2600 1.0
2800 1.0
3000 1.0
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.6054863324081933
10200 0.9912128229181332
10400 0.9997281425755388
10600 0.9999069147554968
10800 0.9999999564603099
11000 0.9999999564603099
11200 0.9999999564603099
11400 0.9999999564603099
11600 0.9999999564603099
11800 0.9999999564603099
12000 1.0
12200 1.0
12400 1.0
12600 1.0
12800 1.0
13000 1.0
13200 1.0
13400 1.0
13600 1.0
13800 1.0
14000 1.0
14200 1.0
14400 1.0
14600 1.0
14800 1.0
15000 1.0
15200 1.0
15400 1.0
15600 1.0
15800 1.0
16000 1.0
16200 1.0
16400 1.0
16600 1.0
16800 1.0
17000 1.0
17200 1.0
17400 1.0
17600 1.0
17800 1.0
18000 1.0
18200 1.0
18400 1.0
18600 1.0
18800 1.0
19000 1.0
19200 1.0
19400 1.0
19600 1.0
19800 1.0


==> EXP/MUT/MUT-10/continuous.dat <==
0 0.5061663114357178
200 0.8060111027116772
400 0.9976042036800885
600 0.9997464530745943
800 0.999917504311921
1000 0.999917504311921
1200 0.999917504311921
1400 0.999917504311921
1600 0.999950929242017
1800 0.9999844020249731
2000 1.0
2200 1.0
2400 1.0
2600 1.0
2800 1.0
3000 1.0
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.9871328240276138
10200 0.689138020918219
10400 0.8573469469786628
10600 0.9686348176879147
10800 0.9922057773748895
11000 0.9965152794710689
11200 0.9962772256197352
11400 0.9969597278528556
11600 0.9986256894655592
11800 0.9953692204723869
12000 0.9988507012729466
12200 0.9989311038967771
12400 0.9986087794619668
12600 0.9990649447855207
12800 0.9990161058770928
13000 0.9988859703032255
13200 0.9988521786517082
13400 0.9993649430262316
13600 0.9992468746184424
13800 0.9989109798855712
14000 0.9990622308619831
14200 0.9944714980769516
14400 0.9994402508563675
14600 0.9992212838919039
14800 0.9992645830270226
15000 0.999046308888907
15200 0.9993667837120499
15400 0.9993995700835525
15600 0.9993667837120499
15800 0.9993667837120499
16000 0.9992377087805107
16200 0.9961715607736306
16400 0.9992755597663889
16600 0.9994247744979947
16800 0.9996004423273395
17000 0.9993691701271384
17200 0.9993706101639628
17400 0.9990843092079709
17600 0.9996595139425278
17800 0.9993652358317828
18000 0.9996628398347583
18200 0.9995716114474947
18400 0.9995177256585771
18600 0.9996628398347583
18800 0.9996628398347583
19000 0.9993598852622365
19200 0.9995177256585771
19400 0.9996628398347583
19600 0.9996628398347583
19800 0.9996628398347583


==> EXP/MUT/MUT-10/incremental.dat <==
0 0.6043247752328711
200 0.983838899943604
400 0.9994473441113366
600 0.9999370563918142
800 0.9999702265359232
1000 0.9999702265359232
1200 0.9999702265359232
1400 1.0
1600 1.0
1800 1.0
2000 1.0
2200 1.0
2400 1.0
2600 1.0
2800 1.0
3000 1.0
3200 1.0
3400 1.0
3600 1.0
3800 1.0
4000 1.0
4200 1.0
4400 1.0
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.6410622613151651
10200 0.9927604754412306
10400 0.9999136718786886
10600 0.9999136718786886
10800 0.9999136718786886
11000 1.0
11200 1.0
11400 1.0
11600 1.0
11800 1.0
12000 1.0
12200 1.0
12400 1.0
12600 1.0
12800 1.0
13000 1.0
13200 1.0
13400 1.0
13600 1.0
13800 1.0
14000 1.0
14200 1.0
14400 1.0
14600 1.0
14800 1.0
15000 1.0
15200 1.0
15400 1.0
15600 1.0
15800 1.0
16000 1.0
16200 1.0
16400 1.0
16600 1.0
16800 1.0
17000 1.0
17200 1.0
17400 1.0
17600 1.0
17800 1.0
18000 1.0
18200 1.0
18400 1.0
18600 1.0
18800 1.0
19000 1.0
19200 1.0
19400 1.0
19600 1.0
19800 1.0


==> EXP/MUT/MUT-20/classic.dat <==
0 0.5525910555198501
200 0.654912020281528
400 0.940399385396541
600 0.9971191919953353
800 0.9992211197210624
1000 0.9996981353180049
1200 0.9998616902645591
1400 0.9999518727350367
1600 0.9999869916454351
1800 0.9999946097271556
2000 0.9999946097271556
2200 0.9999946097271556
2400 0.9999946097271556
2600 0.9999946097271556
2800 0.9999946097271556
3000 0.9999946097271556
3200 0.9999946097271556
3400 0.9999946097271556
3600 0.9999946097271556
3800 0.9999946097271556
4000 0.9999946097271556
4200 0.9999946097271556
4400 0.9999946097271556
4600 0.9999946097271556
4800 0.9999946097271556
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.552841492859134
10200 0.6495043734890715
10400 0.9480264613154774
10600 0.9985194619144573
10800 0.9995904865185169
11000 0.9997485479108545
11200 0.9998999105336658
11400 0.9999526370904189
11600 0.9999747631964954
11800 0.9999747631964954
12000 0.9999747631964954
12200 0.9999747631964954
12400 0.9999747631964954
12600 0.9999747631964954
12800 0.9999747631964954
13000 0.9999747631964954
13200 0.9999747631964954
13400 0.9999747631964954
13600 1.0
13800 1.0
14000 1.0
14200 1.0
14400 1.0
14600 1.0
14800 1.0
15000 1.0
15200 1.0
15400 1.0
15600 1.0
15800 1.0
16000 1.0
16200 1.0
16400 1.0
16600 1.0
16800 1.0
17000 1.0
17200 1.0
17400 1.0
17600 1.0
17800 1.0
18000 1.0
18200 1.0
18400 1.0
18600 1.0
18800 1.0
19000 1.0
19200 1.0
19400 1.0
19600 1.0
19800 1.0


==> EXP/MUT/MUT-20/continuous.dat <==
0 0.4946816047222888
200 0.5907691913230051
400 0.6924558386701799
600 0.9575049605909086
800 0.9954583148018902
1000 0.9981857093246077
1200 0.999145608325407
1400 0.9997051416139651
1600 0.9997710470030131
1800 0.9998458319395834
2000 0.9998994394635019
2200 0.9998994394635019
2400 0.9995986165298049
2600 0.9999547977741479
2800 0.9999547977741479
3000 0.9999547977741479
3200 0.9999671668066497
3400 0.9999671668066497
3600 0.9999671668066497
3800 0.9999671668066497
4000 0.9999671668066497
4200 0.9999671668066497
4400 0.9999911234487119
4600 0.9999911234487119
4800 0.9999911234487119
5000 0.9999911234487119
5200 0.9999911234487119
5400 0.9999911234487119
5600 0.9999945149419461
5800 0.9999945149419461
6000 0.9999945149419461
6200 0.9999945149419461
6400 0.9999945149419461
6600 0.9999945149419461
6800 0.9999945149419461
7000 0.9999945149419461
7200 0.9999945149419461
7400 0.9999945149419461
7600 0.9999945149419461
7800 0.9999945149419461
8000 0.9999945149419461
8200 0.9999945149419461
8400 0.9999945149419461
8600 0.9999945149419461
8800 0.9999945149419461
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.9895596407981113
10200 0.620264123632553
10400 0.6610550650052605
10600 0.7344410418815244
10800 0.8270297094329979
11000 0.9157444170816488
11200 0.9549239143922056
11400 0.9844116264604106
11600 0.9913572568769377
11800 0.9920481384609051
12000 0.9927021523867958
12200 0.9959373001569939
12400 0.9947667960268666
12600 0.9961609436987081
12800 0.9962965579796282
13000 0.9963751659024378
13200 0.9960257654429373
13400 0.9965668678125567
13600 0.9944406582799611
13800 0.9960539567731153
14000 0.9971210886015428
14200 0.9976411105746811
14400 0.9973167024268637
14600 0.9964862116261968
14800 0.9963529538793561
15000 0.9964952736697911
15200 0.9965850363573197
15400 0.9977696564492099
15600 0.9980070463472367
15800 0.9976353663372043
16000 0.9966576021145244
16200 0.997642268638242
16400 0.9962222533721463
16600 0.9976448369367377
16800 0.9969941885202895
17000 0.9965969205555525
17200 0.9977522576387112
17400 0.9974675664793315
17600 0.9979719041677475
17800 0.9980429652950167
18000 0.9982070618003913
18200 0.9980642659701112
18400 0.9982021977533165
18600 0.9986262104282453
18800 0.9975878264985849
19000 0.9971591667343476
19200 0.9977237043777314
19400 0.9979001605381752
19600 0.998428970195475
19800 0.9987861323840634


==> EXP/MUT/MUT-20/incremental.dat <==
0 0.5525910555198501
200 0.6553238683039109
400 0.9379780139142067
600 0.9973109119737628
800 0.9994826661981024
1000 0.9997995353400383
1200 0.9998982418032566
1400 0.9999850981958628
1600 0.9999850981958628
1800 0.9999850981958628
2000 0.9999850981958628
2200 0.9999850981958628
2400 0.9999911234487119
2600 0.9999911234487119
2800 0.9999911234487119
3000 0.9999911234487119
3200 0.9999911234487119
3400 0.9999911234487119
3600 0.9999911234487119
3800 0.9999911234487119
4000 0.9999911234487119
4200 0.9999945149419461
4400 0.9999945149419461
4600 0.9999945149419461
4800 0.9999945149419461
5000 0.9999945149419461
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5894330656770399
10200 0.6330070551047147
10400 0.9713404088180951
10600 0.9989857539546577
10800 0.9994113377434283
11000 0.9999644483367114
11200 0.9999644483367114
11400 1.0
11600 1.0
11800 1.0
12000 1.0
12200 1.0
12400 1.0
12600 1.0
12800 1.0
13000 1.0
13200 1.0
13400 1.0
13600 1.0
13800 1.0
14000 1.0
14200 1.0
14400 1.0
14600 1.0
14800 1.0
15000 1.0
15200 1.0
15400 1.0
15600 1.0
15800 1.0
16000 1.0
16200 1.0
16400 1.0
16600 1.0
16800 1.0
17000 1.0
17200 1.0
17400 1.0
17600 1.0
17800 1.0
18000 1.0
18200 1.0
18400 1.0
18600 1.0
18800 1.0
19000 1.0
19200 1.0
19400 1.0
19600 1.0
19800 1.0


==> EXP/MUT/MUT-40/classic.dat <==
0 0.5227095253869168
200 0.5534737722899195
400 0.5802023072311213
600 0.6367697397826706
800 0.7877452361526691
1000 0.9635722671284768
1200 0.993166578006385
1400 0.9971744114229462
1600 0.9989112775258298
1800 0.9991141978716315
2000 0.9995288245542029
2200 0.9996039370850685
2400 0.9997646520447893
2600 0.9998538370382459
2800 0.9998785217734767
3000 0.9999369904241914
3200 0.9999369904241914
3400 0.9999398559275888
3600 0.9999892000868039
3800 0.9999892000868039
4000 0.9999892000868039
4200 0.9999892000868039
4400 0.9999892000868039
4600 0.9999892000868039
4800 0.9999892000868039
5000 0.9999892000868039
5200 0.9999892000868039
5400 0.9999892000868039
5600 0.9999892000868039
5800 0.9999892000868039
6000 0.9999892000868039
6200 0.9999892000868039
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5219788513716426
10200 0.5522136451818479
10400 0.5792120145398296
10600 0.6353874859549229
10800 0.7923741165479058
11000 0.9694309332745585
11200 0.9932102688824839
11400 0.9978022847366576
11600 0.9986747044770908
11800 0.999201482167069
12000 0.9994957923685804
12200 0.9996478336755197
12400 0.9997921381269603
12600 0.9998048197808692
12800 0.999822516954432
13000 0.9999032060363487
13200 0.9999032060363487
13400 0.9999032060363487
13600 0.9999032060363487
13800 0.9999619867664528
14000 0.9999816086686257
14200 0.9999816086686257
14400 0.9999835666680645
14600 0.9999835666680645
14800 0.9999835666680645
15000 0.9999835666680645
15200 0.9999835666680645
15400 0.9999835666680645
15600 0.9999835666680645
15800 0.9999835666680645
16000 0.9999835666680645
16200 0.9999888914510456
16400 0.9999888914510456
16600 0.9999888914510456
16800 0.9999888914510456
17000 0.9999888914510456
17200 0.9999888914510456
17400 0.9999888914510456
17600 0.9999888914510456
17800 0.9999888914510456
18000 0.9999973126679311
18200 0.9999973126679311
18400 0.9999973126679311
18600 0.9999973126679311
18800 0.9999973126679311
19000 0.9999973126679311
19200 0.9999973126679311
19400 0.9999973126679311
19600 0.9999973126679311
19800 0.9999973126679311


==> EXP/MUT/MUT-40/continuous.dat <==
0 0.4927843277356068
200 0.5360208451121818
400 0.5499103067809316
600 0.5666146068598187
800 0.6010200408816703
1000 0.6778267473777544
1200 0.8311396728702802
1400 0.9611708513656633
1600 0.9885038113017577
1800 0.9958921029240134
2000 0.9972137860442593
2200 0.9983784825415036
2400 0.9987055678380508
2600 0.9989408402723536
2800 0.9993841376783922
3000 0.9995512910534574
3200 0.9995512910534574
3400 0.9995512910534574
3600 0.9996037807016911
3800 0.9985700802983313
4000 0.9997721876897099
4200 0.9998164681188941
4400 0.9998164681188941
4600 0.9998815870824169
4800 0.9998815870824169
5000 0.9998845373387478
5200 0.9998845373387478
5400 0.9998845373387478
5600 0.9998845373387478
5800 0.9999016251728827
6000 0.9999122122103085
6200 0.9999122122103085
6400 0.9999122122103085
6600 0.9999413718835837
6800 0.9999413718835837
7000 0.9999697430575833
7200 0.9999697430575833
7400 0.9999697430575833
7600 0.9999697430575833
7800 0.9999697430575833
8000 0.9999697430575833
8200 0.9999697430575833
8400 0.9999697430575833
8600 0.9999697430575833
8800 0.9999697430575833
9000 0.9999697430575833
9200 0.9999697430575833
9400 0.9999697430575833
9600 0.9999927487926906
9800 0.9999927487926906
10000 0.9946954383135924
10200 0.6079435318504461
10400 0.6109101145048961
10600 0.6277175526748672
10800 0.6649017023124776
11000 0.7052819265951966
11200 0.7541649704161031
11400 0.8068999017160245
11600 0.866860555023552
11800 0.9031369016002098
12000 0.9295854027970019
12200 0.9518540197328051
12400 0.9662966877438639
12600 0.9781031517761699
12800 0.9792343473806746
13000 0.984558537277892
13200 0.9855349662322328
13400 0.9902487611395202
13600 0.988320654663134
13800 0.9914356645587346
14000 0.9918946804853025
14200 0.9916922195851007
14400 0.990331605836593
14600 0.9927655556133738
14800 0.9917402149237728
15000 0.9916067500892994
15200 0.9926464821800267
15400 0.9933510635373222
15600 0.9936615000417188
15800 0.993306057238502
16000 0.9935806843159836
16200 0.9938273252993208
16400 0.9924938855668665
16600 0.9930727876727035
16800 0.9918833879283607
17000 0.9942266513389483
17200 0.9951727861018224
17400 0.9941877964472478
17600 0.9949623144678389
17800 0.9953832972495851
18000 0.995185389470845
18200 0.995509800658905
18400 0.9965133558687054
18600 0.9962528074800735
18800 0.9948634351641463
19000 0.994394252489164
19200 0.9945110259077417
19400 0.9952053391758391
19600 0.9966108943343304
19800 0.9955528895449623


==> EXP/MUT/MUT-40/incremental.dat <==
0 0.5227095253869168
200 0.5548011044575856
400 0.5797642750121291
600 0.6361774758681189
800 0.7893935940387052
1000 0.9649954776958821
1200 0.9932946444149179
1400 0.9966752887807221
1600 0.9984533341331467
1800 0.9991048003810048
2000 0.9995119209664333
2200 0.9996431120694246
2400 0.9996894154805998
2600 0.9998454032797901
2800 0.9999572922312158
3000 0.9999688052966947
3200 0.9999688052966947
3400 0.9999688052966947
3600 0.9999688052966947
3800 0.9999927487926906
4000 0.9999927487926906
4200 0.9999927487926906
4400 0.9999927487926906
4600 1.0
4800 1.0
5000 1.0
5200 1.0
5400 1.0
5600 1.0
5800 1.0
6000 1.0
6200 1.0
6400 1.0
6600 1.0
6800 1.0
7000 1.0
7200 1.0
7400 1.0
7600 1.0
7800 1.0
8000 1.0
8200 1.0
8400 1.0
8600 1.0
8800 1.0
9000 1.0
9200 1.0
9400 1.0
9600 1.0
9800 1.0
10000 0.5578229471981968
10200 0.5578229471981968
10400 0.5641633656141988
10600 0.6339643242864426
10800 0.8779790782089737
11000 0.9889710378668161
11200 0.9970522582001619
11400 0.9991808314317562
11600 0.9996633851045735
11800 0.9998520882458886
12000 0.9998976217727502
12200 0.99989953100605
12400 0.99989953100605
12600 0.99989953100605
12800 0.9999103619412683
13000 0.9999103619412683
13200 0.9999316832384137
13400 0.9999316832384137
13600 0.9999316832384137
13800 0.9999316832384137
14000 0.9999316832384137
14200 0.9999316832384137
14400 0.9999316832384137
14600 0.999958976186011
14800 0.999958976186011
15000 0.9999717799687011
15200 0.9999717799687011
15400 0.9999717799687011
15600 0.9999717799687011
15800 0.99998446162261
16000 0.99998446162261
16200 0.99998446162261
16400 0.99998446162261
16600 0.9999968093566686
16800 0.9999968093566686
17000 0.9999968093566686
17200 0.9999968093566686
17400 0.9999968093566686
17600 0.9999968093566686
17800 0.9999968093566686
18000 0.9999968093566686
18200 0.9999968093566686
18400 0.9999968093566686
18600 0.9999968093566686
18800 0.9999968093566686
19000 0.9999968093566686
19200 0.9999968093566686
19400 0.9999968093566686
19600 0.9999968093566686
19800 0.9999968093566686


==> EXP/MUT/MUT-80/classic.dat <==
0 0.5134344217268362
200 0.5278533560137358
400 0.5330660882652248
600 0.5371046204810447
800 0.5442827952791492
1000 0.5537897167702257
1200 0.5674384927117295
1400 0.5897512560501466
1600 0.6311065359224058
1800 0.7127672402858376
2000 0.8334827801865149
2200 0.92839864937393
2400 0.9724841491167604
2600 0.9866863881787407
2800 0.9924932076097948
3000 0.9956642848698286
3200 0.9972392355018513
3400 0.9980439774729919
3600 0.9988011075395965
3800 0.9990360358652801
4000 0.9992742809561223
4200 0.9992885921376646
4400 0.9993152357707236
4600 0.999507754627963
4800 0.9995418123639761
5000 0.9995659159247317
5200 0.9995659159247317
5400 0.9996232801145905
5600 0.9996464001311508
5800 0.9996958076836819
6000 0.9997557580398432
6200 0.9997895710606002
6400 0.9997985540098081
6600 0.9997985540098081
6800 0.9997985540098081
7000 0.9997985540098081
7200 0.9997985540098081
7400 0.9998514156710826
7600 0.9998663575699569
7800 0.9998685876565687
8000 0.999881346654015
8200 0.999895634799352
8400 0.999895634799352
8600 0.9998972461901385
8800 0.9999377766512382
9000 0.9999377766512382
9200 0.9999377766512382
9400 0.9999377766512382
9600 0.9999377766512382
9800 0.9999447178074262
10000 0.5148341962335715
10200 0.5259940545913349
10400 0.5309433533772715
10600 0.5365862603144105
10800 0.5428535654739097
11000 0.5518090839885418
11200 0.5657927650864422
11400 0.5887146288459107
11600 0.6350339660199402
11800 0.7190142045780167
12000 0.8478879611203873
12200 0.9357593882080556
12400 0.9774962761157625
12600 0.9895197686312898
12800 0.9938694594771571
13000 0.9962835576118543
13200 0.9974852594498077
13400 0.9981845255347367
13600 0.998616916211529
13800 0.998818634248352
14000 0.999256584945139
14200 0.9993350058098452
14400 0.9994803547074008
14600 0.9995676967450141
14800 0.999593039725385
15000 0.9997219519668739
15200 0.9997219519668739
15400 0.9997219519668739
15600 0.9997810655941733
15800 0.9998113997957854
16000 0.9998812855686721
16200 0.9998812855686721
16400 0.9998812855686721
16600 0.9999088273478929
16800 0.9999088273478929
17000 0.9999088273478929
17200 0.9999088273478929
17400 0.9999088273478929
17600 0.9999194600846559
17800 0.9999194600846559
18000 0.9999194600846559
18200 0.9999194600846559
18400 0.9999194600846559
18600 0.9999301842559893
18800 0.9999301842559893
19000 0.9999301842559893
19200 0.9999301842559893
19400 0.9999301842559893
19600 0.9999301842559893
19800 0.9999301842559893


==> EXP/MUT/MUT-80/continuous.dat <==
0 0.5015208216383713
200 0.5185964218227684
400 0.5234825956949879
600 0.5271374460290598
800 0.5290789314802166
1000 0.533342437420977
1200 0.5377378404790211
1400 0.544151673032249
1600 0.5516444918165377
1800 0.5632154259877006
2000 0.5823777082368783
2200 0.6136352376287318
2400 0.6660433947330581
2600 0.7437088995467335
2800 0.8444781958487453
3000 0.9191352933578941
3200 0.9550096173714606
3400 0.9745525651239172
3600 0.9841286803448819
3800 0.9892258387119941
4000 0.9919478188316918
4200 0.9932318652682971
4400 0.9948233820982901
4600 0.9955677290481495
4800 0.995588749183042
5000 0.9971259043963638
5200 0.9970084574495537
5400 0.9979640256538037
5600 0.9980626055382845
5800 0.9981586767256229
6000 0.9985694936317405
6200 0.9982625713463503
6400 0.9989934814399744
6600 0.9991951309772487
6800 0.9993595961850539
7000 0.9994955070395094
7200 0.9995771775695229
7400 0.9995771775695229
7600 0.9995945163875094
7800 0.9996855802941965
8000 0.9996821916074226
8200 0.9997629416324678
8400 0.9997877941989226
8600 0.9997877941989226
8800 0.9998190117571343
9000 0.999841658129964
9200 0.999841658129964
9400 0.999841658129964
9600 0.9998445394694109
9800 0.9998546922923011
10000 0.9944066198868365
10200 0.6153014976855236
10400 0.6098568798442335
10600 0.6211995637740809
10800 0.6297158052969902
11000 0.6469905395442831
11200 0.6689166671908827
11400 0.6983245223770818
11600 0.7264976719273274
11800 0.7542315735219498
12000 0.7806723798902985
12200 0.8100495190035495
12400 0.8315032004690854
12600 0.851056694108737
12800 0.8728956462619119
13000 0.886743613367483
13200 0.902741843792388
13400 0.9132125344816071
13600 0.9239117073469636
13800 0.9382203314385742
14000 0.9469932041689574
14200 0.9535784641471938
14400 0.9565047276564151
14600 0.9598989815313093
14800 0.9644458127205501
15000 0.9680380106625753
15200 0.9688073738548804
15400 0.9761189979801053
15600 0.9771324799466274
15800 0.9787048459320171
16000 0.9811143291913063
16200 0.9831333077304633
16400 0.9841780653844998
16600 0.9853915541131583
16800 0.9867804691535501
17000 0.9885371721233888
17200 0.9890717877850612
17400 0.989071869893067
17600 0.9870074935888222
17800 0.9874065918941088
18000 0.9903353258947806
18200 0.9894480533725395
18400 0.9889427095391585
18600 0.990859900238402
18800 0.9894089939793516
19000 0.9886899649443303
19200 0.9904427242172423
19400 0.9900901801574307
19600 0.9891789113113726
19800 0.9893750501304184


==> EXP/MUT/MUT-80/incremental.dat <==
0 0.5134344217268362
200 0.5290481872599259
400 0.5329062934036048
600 0.5368379206591984
800 0.5438509186624055
1000 0.5526681223474477
1200 0.5670376521546098
1400 0.5896010689591753
1600 0.6314954460751642
1800 0.7131371071873428
2000 0.8396661556123519
2200 0.9371590520331313
2400 0.9737429144126937
2600 0.9886744430800256
2800 0.9937505722257127
3000 0.9962389290289115
3200 0.9972634779699875
3400 0.998535752857675
3600 0.9991156761948338
3800 0.9994173682539443
4000 0.999595073988635
4200 0.9996060431977859
4400 0.9997445126246407
4600 0.9998424035906142
4800 0.9998603210949764
5000 0.9999041538716263
5200 0.999906445825629
5400 0.999934957890273
5600 0.999934957890273
5800 0.999934957890273
6000 0.999934957890273
6200 0.999934957890273
6400 0.999934957890273
6600 0.999934957890273
6800 0.999934957890273
7000 0.9999365074136687
7200 0.9999373173142719
7400 0.9999373173142719
7600 0.9999373173142719
7800 0.9999373173142719
8000 0.9999373173142719
8200 0.9999373173142719
8400 0.9999373173142719
8600 0.9999610272528178
8800 0.9999780001446775
9000 0.9999780001446775
9200 0.9999780001446775
9400 0.9999780001446775
9600 0.9999780001446775
9800 0.9999780001446775
10000 0.5447873988945177
10200 0.5447873988945177
10400 0.5447873988945177
10600 0.5447873988945177
10800 0.5449604889584598
11000 0.5466985102932378
11200 0.5569056768399588
11400 0.5934348159767535
11600 0.6942652436180067
11800 0.8642180749755167
12000 0.9597340228963739
12200 0.9870818046781925
12400 0.994427070084473
12600 0.997179248771929
12800 0.9987082241472859
13000 0.9992451289834429
13200 0.9995250023460982
13400 0.9995399819250588
13600 0.9995621524946506
13800 0.9995621524946506
14000 0.9996993046845761
14200 0.9998605602968668
14400 0.9998605602968668
14600 0.9998737988185871
14800 0.9999079681981515
15000 0.9999079681981515
15200 0.9999079681981515
15400 0.9999335346283611
15600 0.9999335346283611
15800 0.9999335346283611
16000 0.9999335346283611
16200 0.9999486990909601
16400 0.9999486990909601
16600 0.9999486990909601
16800 0.9999486990909601
17000 0.999958882111052
17200 0.999958882111052
17400 0.999958882111052
17600 0.999958882111052
17800 0.999958882111052
18000 0.999958882111052
18200 0.999974750180378
18400 0.999974750180378
18600 0.9999822256643048
18800 0.9999822256643048
19000 0.9999822256643048
19200 0.9999822256643048
19400 0.9999822256643048
19600 0.9999822256643048
19800 0.9999822256643048


==> EXP/feat.dat <==
10 0.919 0.844
20 0.885 0.810
40 0.852 0.784
80 0.816 0.757
160 0.745 0.724

==> EXP/mut.dat <==
10 0.930 0.414
20 0.894 0.517
40 0.859 0.561
80 0.824 0.636
160 0.745 0.677
